Proximal gradient methods beyond monotony

We address composite optimization problems, which consist in minimizing the sum of a smooth and a merely lower semicontinuous function, without any convexity assumptions. Numerical solutions of these problems can be obtained by proximal gradient methods, which often rely on a line search procedure as globalization mechanism. We consider an adaptive nonmonotone proximal gradient scheme based on an averaged merit function and establish asymptotic convergence guarantees under weak assumptions, delivering results on par with the monotone strategy. Global worst-case rates for the iterates and a stationarity measure are also derived. Finally, a numerical example indicates the potential of nonmonotonicity and spectral approximations.

==> TeX/Tikz/Data/dictionary_learning_lambda001_obj/plain_average.dat <==
4.2900000000301	0
4.33000000001344	0
4.35000000000865	0.01
4.51000000000989	0.01
4.51000000001447	0.02
4.54000000016328	0.02
4.55000000003055	0.03
4.63000000004364	0.03
4.64000000003666	0.04
4.66000000003478	0.04
4.67000000003294	0.05
4.70000000005211	0.05
4.71000000004188	0.0600000000000001
4.72000000003222	0.0600000000000001
4.74000000002116	0.0800000000000001
4.75000000001704	0.0800000000000001
4.76000000002571	0.0900000000000001
4.77000000007492	0.0900000000000001
4.78000000000233	0.1
4.78000000001727	0.11
4.79000000003751	0.11
4.81000000002424	0.13
4.82000000002543	0.13
4.83000000000344	0.14
4.8300000000226	0.15
4.8400000000117	0.15
4.85000000000511	0.16
4.85000000002755	0.17
4.86000000000408	0.17
4.86000000004491	0.18
4.89000000000341	0.18
4.89000000001289	0.2
4.90000000000885	0.21
4.90000000001985	0.23
4.91000000000398	0.23
4.91000000002107	0.24
4.94000000000668	0.24
4.94000000004722	0.25
4.95000000003283	0.26
4.96000000004702	0.26
4.97000000000489	0.27
4.97000000000731	0.29
4.98000000000404	0.29
4.98000000003908	0.31
4.99000000000351	0.32
4.99000000002431	0.36
5.00000000002034	0.36
5.00000000014778	0.37
5.0100000000065	0.37
5.03000000000377	0.39
5.03000000000891	0.4
5.04000000000362	0.41
5.04000000001514	0.44
5.05000000000527	0.44
5.0600000000053	0.45
5.0600000000236	0.46
5.07000000000372	0.47
5.07000000002182	0.48
5.0900000000032	0.49
5.09000000001975	0.51
5.10000000001745	0.51
5.11000000000258	0.52
5.11000000001663	0.57
5.12000000000782	0.58
5.12000000002364	0.59
5.13000000001242	0.59
5.13000000002028	0.6
5.14000000001477	0.6
5.15000000000521	0.61
5.15000000002777	0.63
5.16000000000675	0.64
5.16000000001284	0.65
5.17000000000395	0.66
5.17000000006061	0.7
5.18000000000362	0.7
5.1800000000239	0.71
5.19000000000232	0.72
5.19000000001379	0.73
5.20000000001197	0.73
5.20000000006576	0.74
5.21000000000234	0.75
5.21000000000588	0.76
5.22000000000713	0.76
5.22000000002437	0.77
5.23000000000546	0.78
5.23000000004964	0.81
5.2400000000032	0.82
5.24000000002046	0.84
5.2500000000048	0.84
5.25000000000952	0.85
5.26000000000632	0.85
5.26000000001758	0.87
5.27000000000398	0.87
5.27000000000602	0.89
5.28000000000417	0.9
5.28000000002416	0.92
5.31000000000569	0.92
5.3300000000067	0.94
5.35000000001407	0.94
5.37000000000304	0.96
5.39000000000205	0.96
5.39000000000482	0.97
5.41000000000828	0.97
5.44000000001239	0.98
5.49000000000412	0.99
5.50000000000386	1
6.05000000000425	1


==> TeX/Tikz/Data/dictionary_learning_lambda001_obj/plain_max.dat <==
4.2900000000301	0
4.33000000001344	0
4.35000000000865	0.01
4.4000000000652	0.01
4.41000000000423	0.02
4.51000000001447	0.02
4.52000000004923	0.03
4.58000000004496	0.03
4.59000000002198	0.04
4.66000000003478	0.04
4.67000000003294	0.05
4.72000000003222	0.05
4.73000000001695	0.0600000000000001
4.76000000000613	0.0600000000000001
4.76000000002571	0.0700000000000001
4.77000000007492	0.0700000000000001
4.78000000000233	0.0800000000000001
4.78000000001727	0.0900000000000001
4.79000000000357	0.1
4.79000000003751	0.11
4.80000000001575	0.12
4.82000000002543	0.12
4.83000000000344	0.13
4.8300000000226	0.14
4.8400000000117	0.14
4.86000000000408	0.16
4.86000000004491	0.17
4.87000000001956	0.18
4.88000000002032	0.18
4.89000000000943	0.19
4.89000000001289	0.21
4.90000000000885	0.21
4.90000000001985	0.22
4.91000000002107	0.23
4.92000000001612	0.23
4.93000000001802	0.24
4.94000000000668	0.24
4.94000000004722	0.25
4.95000000003283	0.26
4.97000000000489	0.26
4.97000000000731	0.28
4.98000000000404	0.28
4.98000000003908	0.3
4.99000000000351	0.31
4.99000000002431	0.33
5.00000000002034	0.33
5.00000000014778	0.34
5.01000000000414	0.34
5.0100000000065	0.35
5.02000000002084	0.36
5.03000000000377	0.36
5.03000000000891	0.37
5.04000000000362	0.37
5.04000000001514	0.38
5.05000000000527	0.38
5.06000000000295	0.39
5.0600000000236	0.41
5.07000000000632	0.42
5.07000000002182	0.43
5.10000000000309	0.43
5.10000000001745	0.45
5.11000000000258	0.45
5.11000000001663	0.5
5.12000000000681	0.5
5.12000000002364	0.52
5.13000000001242	0.52
5.13000000002028	0.53
5.15000000000521	0.53
5.15000000002777	0.56
5.16000000000395	0.56
5.16000000001284	0.59
5.17000000000417	0.6
5.17000000006061	0.61
5.18000000000398	0.61
5.1800000000239	0.62
5.19000000000501	0.63
5.19000000001379	0.64
5.20000000000342	0.64
5.20000000006576	0.66
5.21000000000234	0.67
5.21000000000588	0.68
5.22000000002437	0.69
5.23000000000546	0.69
5.23000000004964	0.73
5.2400000000032	0.74
5.24000000002046	0.76
5.2500000000048	0.76
5.25000000000952	0.77
5.26000000000632	0.78
5.26000000001758	0.8
5.27000000000602	0.81
5.28000000000417	0.81
5.28000000002416	0.83
5.29000000001137	0.83
5.29000000001545	0.84
5.3100000000043	0.86
5.31000000000569	0.87
5.32000000000731	0.88
5.34000000001062	0.88
5.39000000000296	0.93
5.39000000000482	0.94
5.41000000000187	0.96
5.41000000000828	0.97
5.44000000001239	0.98
5.49000000000412	0.99
5.50000000000386	1
6.05000000000425	1


==> TeX/Tikz/Data/dictionary_learning_lambda001_obj/plain_monotone.dat <==
4.2900000000301	0
4.53000000005463	0
4.54000000016328	0.01
4.81000000000599	0.01
4.81000000002424	0.02
4.82000000002517	0.02
4.82000000002543	0.03
4.85000000001603	0.03
4.85000000002755	0.04
4.87000000000698	0.04
4.87000000001956	0.05
4.89000000000542	0.05
4.89000000001289	0.0800000000000001
4.90000000001049	0.0800000000000001
4.90000000001985	0.0900000000000001
4.95000000000312	0.0900000000000001
4.95000000003283	0.1
4.97000000000731	0.1
4.98000000000423	0.11
4.98000000003908	0.14
4.99000000000583	0.14
4.99000000002431	0.17
5.00000000001441	0.18
5.00000000014778	0.2
5.01000000000519	0.21
5.0100000000065	0.22
5.04000000000412	0.22
5.04000000001514	0.24
5.05000000000527	0.25
5.0600000000053	0.25
5.0600000000236	0.27
5.07000000000396	0.27
5.07000000002182	0.31
5.09000000001166	0.31
5.09000000001975	0.33
5.10000000000324	0.34
5.10000000001745	0.36
5.11000000000535	0.36
5.11000000001663	0.39
5.12000000000782	0.39
5.12000000002364	0.42
5.13000000000952	0.43
5.13000000002028	0.48
5.14000000000937	0.49
5.14000000001477	0.53
5.15000000000521	0.53
5.15000000002777	0.56
5.1600000000092	0.56
5.16000000001284	0.58
5.17000000000335	0.58
5.17000000006061	0.61
5.18000000000472	0.62
5.1800000000239	0.64
5.19000000000662	0.64
5.19000000001379	0.65
5.20000000000499	0.66
5.20000000006576	0.7
5.21000000000396	0.7
5.21000000000588	0.71
5.22000000000361	0.71
5.22000000002437	0.76
5.23000000000495	0.76
5.23000000004964	0.8
5.24000000000442	0.8
5.24000000002046	0.87
5.25000000000593	0.88
5.25000000000952	0.89
5.2600000000033	0.89
5.26000000001758	0.9
5.27000000000423	0.9
5.27000000000602	0.91
5.28000000000444	0.91
5.28000000002416	0.92
5.29000000000883	0.93
5.29000000001545	0.94
5.30000000000927	0.94
5.30000000000927	0.95
5.31000000000484	0.95
5.31000000000569	0.96
5.3300000000067	0.96
5.34000000000268	0.97
5.34000000001062	0.98
5.35000000000236	0.98
5.35000000001407	1
6.05000000000425	1


==> TeX/Tikz/Data/dictionary_learning_lambda001_obj/spectral_average.dat <==
4.2900000000301	0
4.37000000003534	0
4.3700000000507	0.01
4.3800000000975	0.01
4.4000000000652	0.02
4.41000000000423	0.02
4.43000000003151	0.04
4.44000000000935	0.04
4.44000000010186	0.0800000000000001
4.45000000001692	0.0800000000000001
4.4500000000403	0.0900000000000001
4.46000000001821	0.0900000000000001
4.46000000003919	0.1
4.47000000001837	0.1
4.47000000004293	0.11
4.49000000006131	0.11
4.50000000001202	0.12
4.50000000002182	0.13
4.51000000000965	0.13
4.51000000001447	0.15
4.52000000002211	0.15
4.52000000004923	0.16
4.54000000000897	0.16
4.54000000016328	0.2
4.55000000000962	0.2
4.55000000003055	0.22
4.56000000002369	0.23
4.57000000001125	0.23
4.57000000009944	0.26
4.58000000002118	0.27
4.58000000004496	0.28
4.6000000000081	0.28
4.6000000001617	0.3
4.6100000000122	0.31
4.61000000002779	0.32
4.62000000000926	0.33
4.62000000004466	0.38
4.63000000000615	0.39
4.63000000004364	0.41
4.64000000001197	0.41
4.64000000003666	0.43
4.65000000001939	0.43
4.65000000004262	0.47
4.66000000000914	0.47
4.66000000003478	0.49
4.67000000000355	0.49
4.67000000003294	0.53
4.68000000001739	0.54
4.6800000000283	0.57
4.69000000000904	0.58
4.69000000002984	0.61
4.70000000001205	0.61
4.70000000005211	0.64
4.71000000000975	0.64
4.71000000004188	0.65
4.72000000001062	0.65
4.72000000003222	0.66
4.73000000000226	0.66
4.73000000001695	0.67
4.74000000002116	0.67
4.75000000000957	0.68
4.75000000001704	0.69
4.76000000001227	0.69
4.76000000002571	0.71
4.77000000000815	0.71
4.77000000007492	0.77
4.78000000001587	0.77
4.78000000001727	0.78
4.79000000001437	0.78
4.79000000003751	0.79
4.80000000000572	0.79
4.80000000001575	0.83
4.81000000002212	0.83
4.81000000002424	0.84
4.82000000002543	0.85
4.83000000001108	0.85
4.8300000000226	0.86
4.85000000001378	0.86
4.85000000002755	0.87
4.8600000000058	0.87
4.86000000004491	0.89
4.87000000000347	0.89
4.87000000001956	0.91
4.88000000001307	0.91
4.88000000002032	0.94
4.91000000000874	0.94
4.91000000002107	0.95
4.92000000000786	0.95
4.92000000001612	0.96
4.93000000001802	0.96
4.94000000002812	0.97
4.94000000004722	0.98
4.95000000000963	0.98
4.95000000003283	0.99
4.96000000000908	0.99
4.96000000004702	1
6.05000000000425	1


==> TeX/Tikz/Data/dictionary_learning_lambda001_obj/spectral_max.dat <==
4.2900000000301	0.01
4.33000000001291	0.02
4.33000000001344	0.03
4.3700000000507	0.03
4.3800000000975	0.04
4.40000000001345	0.04
4.4000000000652	0.05
4.4300000000214	0.05
4.43000000003151	0.0600000000000001
4.44000000000643	0.0700000000000001
4.44000000010186	0.0800000000000001
4.46000000000932	0.1
4.46000000003919	0.12
4.48000000001069	0.14
4.48000000004725	0.15
4.49000000001545	0.15
4.49000000006131	0.16
4.50000000001338	0.16
4.50000000002182	0.17
4.51000000001005	0.18
4.51000000001447	0.19
4.52000000000421	0.19
4.52000000004923	0.22
4.53000000005463	0.23
4.5400000000046	0.23
4.54000000016328	0.25
4.55000000000499	0.25
4.55000000003055	0.27
4.56000000001642	0.27
4.56000000002369	0.28
4.57000000001113	0.29
4.57000000009944	0.3
4.59000000002198	0.3
4.60000000002282	0.31
4.6000000001617	0.33
4.61000000001508	0.33
4.61000000002779	0.35
4.62000000001089	0.35
4.62000000004466	0.38
4.63000000000827	0.38
4.63000000004364	0.41
4.64000000000676	0.41
4.64000000003666	0.45
4.65000000001523	0.46
4.65000000004262	0.51
4.66000000000627	0.52
4.66000000003478	0.55
4.67000000001422	0.55
4.67000000003294	0.57
4.68000000000814	0.57
4.6800000000283	0.6
4.69000000000748	0.6
4.69000000002984	0.62
4.70000000000653	0.62
4.70000000005211	0.64
4.7100000000061	0.64
4.71000000004188	0.67
4.72000000000651	0.67
4.72000000003222	0.7
4.73000000000891	0.7
4.73000000001695	0.73
4.74000000000256	0.73
4.74000000002116	0.75
4.75000000001577	0.75
4.75000000001704	0.76
4.77000000001042	0.76
4.77000000007492	0.77
4.79000000000498	0.77
4.79000000003751	0.79
4.80000000001368	0.79
4.80000000001575	0.81
4.81000000000544	0.81
4.81000000002424	0.83
4.85000000000442	0.83
4.85000000002755	0.87
4.86000000001712	0.87
4.86000000004491	0.89
4.87000000001271	0.89
4.87000000001956	0.9
4.88000000001037	0.91
4.88000000002032	0.93
4.90000000000385	0.93
4.90000000001985	0.95
4.91000000000848	0.95
4.91000000002107	0.96
4.92000000001612	0.97
4.93000000000826	0.97
4.93000000001802	0.98
4.94000000000923	0.98
4.94000000004722	0.99
4.95000000000955	0.99
4.95000000003283	1
6.05000000000425	1


==> TeX/Tikz/Data/dictionary_learning_lambda001_obj/spectral_monotone.dat <==
4.2900000000301	0
4.35000000000818	0
4.35000000000865	0.01
4.3700000000507	0.02
4.44000000003592	0.02
4.44000000010186	0.03
4.45000000002153	0.03
4.4500000000403	0.04
4.46000000000829	0.04
4.46000000003919	0.0600000000000001
4.48000000001363	0.0600000000000001
4.48000000004725	0.0700000000000001
4.49000000006131	0.0800000000000001
4.52000000001823	0.0800000000000001
4.52000000004923	0.0900000000000001
4.53000000002385	0.0900000000000001
4.53000000005463	0.1
4.54000000001529	0.1
4.54000000016328	0.11
4.550000000014	0.11
4.55000000003055	0.12
4.56000000001054	0.12
4.56000000002369	0.13
4.57000000000637	0.13
4.57000000009944	0.16
4.58000000000858	0.16
4.58000000004496	0.18
4.59000000000376	0.18
4.59000000002198	0.21
4.61000000001788	0.21
4.61000000002779	0.23
4.62000000001593	0.23
4.62000000004466	0.25
4.63000000001407	0.25
4.63000000004364	0.27
4.64000000000814	0.27
4.64000000003666	0.3
4.65000000002798	0.3
4.65000000004262	0.32
4.66000000001086	0.32
4.66000000003478	0.35
4.67000000001527	0.35
4.67000000003294	0.37
4.68000000000533	0.37
4.6800000000283	0.4
4.69000000001243	0.4
4.69000000002984	0.43
4.70000000001379	0.44
4.70000000005211	0.45
4.71000000000315	0.45
4.71000000004188	0.46
4.7200000000101	0.47
4.72000000003222	0.49
4.73000000000834	0.49
4.73000000001695	0.51
4.7400000000124	0.51
4.74000000002116	0.53
4.75000000000439	0.53
4.75000000001704	0.57
4.76000000000611	0.57
4.76000000002571	0.61
4.77000000001595	0.62
4.77000000007492	0.64
4.78000000000268	0.64
4.78000000001727	0.66
4.79000000001356	0.66
4.79000000003751	0.7
4.80000000000503	0.7
4.80000000001575	0.71
4.81000000000115	0.71
4.81000000002424	0.73
4.82000000000586	0.73
4.82000000002543	0.76
4.8300000000057	0.76
4.8300000000226	0.78
4.84000000000557	0.79
4.8400000000117	0.8
4.85000000000597	0.8
4.85000000002755	0.84
4.86000000000973	0.84
4.86000000004491	0.85
4.87000000001083	0.85
4.87000000001956	0.87
4.88000000000483	0.87
4.88000000002032	0.88
4.90000000001656	0.88
4.90000000001985	0.89
4.91000000000189	0.89
4.91000000002107	0.91
4.92000000000912	0.91
4.92000000001612	0.94
4.93000000001587	0.94
4.93000000001802	0.95
4.95000000000358	0.95
4.95000000003283	0.96
4.96000000001782	0.97
4.96000000004702	0.98
4.98000000003026	0.98
4.98000000003908	0.99
5.00000000001029	0.99
5.00000000014778	1
6.05000000000425	1


==> TeX/Tikz/Data/dictionary_learning_lambda001_prox/plain_average.dat <==
379	0
406.000000000001	0.00999999999999979
412	0.0199999999999996
472.000000000001	0.0300000000000002
489.000000000001	0.04
517	0.0499999999999998
564	0.0599999999999996
637.000000000001	0.0599999999999996
647	0.0700000000000003
655	0.0800000000000001
670.000000000001	0.0899999999999999
688	0.0999999999999996
794	0.0999999999999996
796	0.11
805	0.11
825.000000000001	0.12
870.000000000001	0.12
925	0.13
1003	0.13
1010	0.14
1042	0.15
1072	0.16
1219	0.16
1220	0.17
1347	0.17
1349	0.18
1478	0.18
1485	0.19
1545	0.19
1575	0.2
1590	0.21
1619	0.21
1621	0.22
1629	0.23
1743	0.23
1764	0.24
1941	0.24
2022	0.25
2035	0.25
2039	0.26
2156	0.26
2161	0.27
2245	0.27
2257	0.28
2634	0.28
2644	0.29
2684	0.29
2702	0.3
2723	0.31
2755	0.31
2805	0.32
2952	0.32
2986	0.33
3072	0.33
3074	0.34
3184	0.34
3186	0.35
3374	0.35
3384	0.36
3390	0.37
3420	0.37
3421	0.38
3550	0.38
3555	0.39
3556.00000000001	0.4
3732	0.4
3783	0.41
3935	0.41
3938	0.42
3942.00000000001	0.42
3949	0.43
3956	0.43
3963	0.44
4133	0.44
4138	0.45
4434	0.45
4440	0.46
4525	0.46
4542.00000000001	0.47
4559	0.47
4566	0.48
4658	0.48
4697.00000000001	0.49
4769	0.49
4795	0.5
4848	0.5
4877	0.51
5240	0.51
5265	0.52
5644	0.52
5688	0.53
5717.00000000001	0.54
5745	0.54
5769.00000000001	0.55
5792	0.55
5816.00000000001	0.56
5870.00000000001	0.56
5933	0.57
5934	0.58
5988.00000000001	0.58
6024.00000000001	0.59
6033	0.59
6034	0.6
6173	0.6
6234	0.61
6260	0.61
6342.00000000001	0.62
6623	0.62
6634.00000000001	0.63
8435	0.63
8489	0.64
8515.00000000001	0.65
8564	0.65
8595	0.66
9237.00000000001	0.66
9265.00000000001	0.67
9882	0.67
9905.00000000001	0.68
9958.00000000001	0.68
9983.00000000001	0.69
10021	0.7
10100	0.71
11116	0.71
11169	0.72
11671	0.72
11775	0.73
11999	0.73
12060	0.74
13324	0.74
13375	0.75
14351	0.75
14372	0.76
14648	0.77
14829	0.77
15059	0.78
15119	0.78
15203	0.79
15361	0.79
15450	0.8
15782	0.8
15794	0.81
15996	0.81
16026	0.82
16296	0.82
16588	0.83
16659	0.84
16872	0.85
17229	0.85
17261	0.86
17519	0.88
22033	0.88
23295	0.89
23814	0.9
23874	0.91
24548	0.92
25806	0.93
30399	0.93
30551	0.94
32397	0.94
32556	0.95
32616	0.95
35536	0.96
41015	0.96
49244	0.97
56670	0.98
60585	0.99
73186	0.99
171726	1
188898.6	1

==> TeX/Tikz/Data/dictionary_learning_lambda001_prox/plain_max.dat <==
379	0.00999999999999979
406.000000000001	0.0199999999999996
412	0.0300000000000002
489.000000000001	0.0300000000000002
517	0.04
564	0.04
628.000000000001	0.0499999999999998
637.000000000001	0.0599999999999996
647	0.0700000000000003
655	0.0800000000000001
670.000000000001	0.0800000000000001
688	0.0899999999999999
739	0.0999999999999996
794	0.12
796	0.13
825.000000000001	0.13
870.000000000001	0.14
1010	0.14
1042	0.15
1072	0.15
1186	0.16
1200	0.17
1220	0.18
1354	0.18
1388	0.19
1478	0.19
1485	0.2
1545	0.2
1575	0.21
1590	0.22
1743	0.22
1764	0.23
1941	0.23
2022	0.24
2035	0.24
2039	0.25
2137	0.25
2148	0.26
2156	0.26
2161	0.27
2229	0.27
2245	0.28
2257	0.29
2634	0.29
2644	0.3
2751	0.3
2755	0.31
2952	0.31
2986	0.32
3368	0.32
3374	0.33
3384	0.34
3420	0.34
3421	0.35
3550	0.35
3555	0.36
3556.00000000001	0.37
3669	0.37
3677	0.39
3688	0.39
3689	0.4
3732	0.4
3783	0.41
3942.00000000001	0.41
3949	0.42
3956	0.42
3963	0.43
4133	0.43
4138	0.44
4525	0.44
4542.00000000001	0.45
4722	0.45
4730	0.46
4769	0.46
4795	0.47
4848	0.47
4877	0.48
5240	0.48
5265	0.49
5688	0.49
5717.00000000001	0.5
5792	0.5
5816.00000000001	0.51
5870.00000000001	0.51
5933	0.52
5934	0.53
5988.00000000001	0.53
6024.00000000001	0.54
6034	0.55
6234	0.55
6248	0.56
6664.00000000001	0.56
6683	0.57
6700.00000000001	0.57
6719	0.58
6779	0.58
6791.00000000001	0.59
6831	0.59
6891	0.6
7356.00000000001	0.6
7381	0.61
7928.00000000001	0.61
7935.00000000001	0.62
8634.00000000001	0.62
8645	0.63
9237.00000000001	0.63
9265.00000000001	0.64
9358.00000000001	0.64
9372	0.65
9958.00000000001	0.65
9983.00000000001	0.66
10021	0.66
10100	0.67
10518	0.67
10531	0.68
10763	0.68
10839	0.69
11054	0.69
11116	0.7
11563	0.7
11775	0.72
11999	0.72
12060	0.73
13324	0.73
13375	0.74
13745	0.74
14149	0.75
14351	0.75
14372	0.76
14648	0.77
14829	0.77
15059	0.78
15361	0.78
15450	0.79
15996	0.79
16026	0.8
16296	0.8
16588	0.81
16659	0.81
16872	0.82
17261	0.82
17519	0.84
18767	0.84
19382	0.85
19822	0.85
21165	0.86
21345	0.87
22033	0.87
23295	0.88
23814	0.89
23874	0.9
24548	0.91
25806	0.92
26012	0.92
26117	0.93
30399	0.93
30551	0.94
32397	0.94
32556	0.95
32616	0.95
35536	0.96
41015	0.96
49244	0.97
56670	0.98
60585	0.98
69316.0000000001	0.99
73186	0.99
171726	1
188898.6	1

==> TeX/Tikz/Data/dictionary_learning_lambda001_prox/plain_monotone.dat <==
379	0
796	0
805	0.00999999999999979
1269	0.00999999999999979
1330	0.0199999999999996
1388	0.0199999999999996
1433	0.0300000000000002
1620	0.0300000000000002
1621	0.04
1793	0.04
1835	0.0499999999999998
1887	0.0499999999999998
1918	0.0599999999999996
2082	0.0599999999999996
2115	0.0700000000000003
2303	0.0700000000000003
2333	0.0800000000000001
2435	0.0800000000000001
2479	0.0899999999999999
2556	0.0899999999999999
2584	0.0999999999999996
3098	0.0999999999999996
3112	0.11
3339	0.11
3357	0.12
3667	0.12
3672	0.13
3827	0.13
3833	0.14
3847	0.14
3938	0.15
3997	0.15
4018	0.16
4100	0.16
4113	0.17
4162	0.17
4215	0.18
4270	0.18
4284	0.19
4450	0.19
4453	0.2
4593	0.2
4597	0.21
4743	0.21
4769	0.22
4791	0.22
4795	0.23
4848	0.23
4877	0.24
5112	0.24
5177.00000000001	0.25
5194	0.25
5240	0.26
6034	0.26
6044.00000000001	0.27
6468	0.27
6512.00000000001	0.29
6598.00000000001	0.29
6603	0.3
6623	0.31
6791.00000000001	0.31
6831	0.32
7023	0.32
7027	0.33
7081.00000000001	0.34
7091.00000000001	0.34
7142	0.35
7190	0.35
7207.00000000001	0.36
7381	0.36
7428	0.37
7641	0.37
7732	0.38
7947	0.38
7952.00000000001	0.39
7987.00000000001	0.4
8164.00000000001	0.4
8171	0.41
8239.00000000001	0.41
8435	0.42
8489	0.43
8515.00000000001	0.44
9145	0.44
9155.00000000001	0.45
9299.00000000001	0.45
9334	0.46
9454	0.46
9521	0.47
9733	0.47
9780.00000000001	0.48
9797	0.48
9805	0.49
9905.00000000001	0.49
9958.00000000001	0.5
10211	0.5
10330	0.51
10566	0.51
10632	0.52
10839	0.52
10852	0.53
11273	0.53
11511	0.55
11915	0.55
11950	0.56
12060	0.56
12279	0.57
12453	0.57
12473	0.58
12885	0.58
12918	0.59
12936	0.6
13199	0.62
13225	0.63
13268	0.64
13296	0.65
13375	0.65
13745	0.66
14372	0.66
14648	0.67
14829	0.68
15059	0.69
15203	0.69
15280	0.7
15361	0.7
15450	0.71
15760	0.72
15794	0.73
15996	0.74
16055	0.74
16069	0.75
16659	0.75
16872	0.76
17229	0.77
17519	0.77
17568	0.78
18321	0.78
18491	0.79
18767	0.8
19382	0.8
19822	0.81
21713	0.81
22001	0.82
22033	0.82
23295	0.83
23814	0.83
23874	0.84
24548	0.84
25806	0.85
26012	0.86
26117	0.86
27391	0.87
27703	0.88
27943	0.89
28884	0.89
29336	0.9
29679	0.91
30399	0.92
30551	0.92
31028	0.93
32364	0.94
32397	0.95
32556	0.96
32616	0.96
35536	0.97
49244	0.97
56670	0.98
69316.0000000001	0.98
73186	0.99
171726	1
188898.6	1

==> TeX/Tikz/Data/dictionary_learning_lambda001_prox/spectral_average.dat <==
379	0
925	0
1003	0.00999999999999979
1220	0.00999999999999979
1269	0.0199999999999996
1433	0.0199999999999996
1478	0.0300000000000002
1629	0.0300000000000002
1728	0.04
1770	0.04
1777	0.0499999999999998
1790	0.0599999999999996
1918	0.0599999999999996
1941	0.0700000000000003
2022	0.0800000000000001
2035	0.0899999999999999
2115	0.0899999999999999
2131	0.0999999999999996
2186	0.0999999999999996
2197	0.11
2225	0.12
2244	0.12
2245	0.13
2338	0.13
2344	0.14
2365	0.14
2411	0.15
2419	0.15
2420	0.16
2424	0.17
2524	0.17
2525	0.18
2537	0.18
2556	0.19
2617	0.19
2634	0.2
2644	0.2
2650	0.22
2666	0.23
2676	0.24
2865	0.24
2866	0.25
2882	0.25
2883	0.26
2940	0.26
2947	0.27
2986	0.27
2994	0.29
3014	0.3
3082	0.3
3083	0.31
3098	0.32
3137	0.32
3157	0.33
3161	0.33
3178	0.34
3186	0.35
3205	0.35
3225	0.36
3230	0.36
3248	0.37
3316	0.38
3333	0.38
3337	0.39
3356	0.39
3357	0.4
3368	0.41
3394	0.41
3421	0.42
3429	0.43
3475.00000000001	0.43
3507	0.44
3515	0.44
3516	0.45
3550	0.46
3556.00000000001	0.46
3587	0.47
3595	0.48
3597	0.49
3636	0.49
3645	0.5
3669	0.51
3726	0.51
3732	0.52
4015	0.52
4024	0.54
4122	0.54
4123	0.55
4284	0.55
4311	0.57
4318.00000000001	0.58
4358	0.58
4364	0.59
4426.00000000001	0.59
4434	0.61
4440	0.61
4453	0.62
4474	0.63
4486	0.64
4550	0.64
4562	0.65
4577	0.66
4597	0.67
4608	0.67
4611	0.68
4697.00000000001	0.68
4722	0.69
4811.00000000001	0.69
4848	0.7
5021	0.7
5054	0.71
5095	0.71
5099	0.72
5177.00000000001	0.72
5194	0.73
5635	0.73
5644	0.74
5816.00000000001	0.74
5870.00000000001	0.75
5934	0.75
5955	0.76
5988.00000000001	0.77
6100	0.77
6173	0.78
6431.00000000001	0.78
6464	0.79
6468	0.8
6691	0.8
6700.00000000001	0.81
6719	0.81
6779	0.82
6891	0.82
6905	0.83
7025	0.83
7033	0.84
7165	0.84
7179.00000000001	0.85
7324	0.85
7356.00000000001	0.86
7492.00000000001	0.86
7517	0.87
7880.00000000001	0.87
7935.00000000001	0.88
8509	0.88
8515.00000000001	0.89
8910	0.89
9058.00000000001	0.91
9226	0.91
9237.00000000001	0.92
9372	0.92
9454	0.93
10330	0.93
10408	0.94
10531	0.94
10566	0.95
11169	0.95
11273	0.96
12578	0.96
12797	0.97
13296	0.97
13324	0.98
21345	0.98
21713	0.99
35536	0.99
39323	1
188898.6	1

==> TeX/Tikz/Data/dictionary_learning_lambda001_prox/spectral_max.dat <==
379	0
1269	0
1330	0.00999999999999979
1347	0.0199999999999996
1349	0.0199999999999996
1354	0.0300000000000002
1485	0.0300000000000002
1529	0.04
1545	0.0499999999999998
1728	0.0499999999999998
1743	0.0599999999999996
1764	0.0599999999999996
1770	0.0700000000000003
1790	0.0700000000000003
1793	0.0800000000000001
1835	0.0800000000000001
1887	0.0899999999999999
2039	0.0899999999999999
2082	0.0999999999999996
2131	0.0999999999999996
2137	0.11
2148	0.11
2154	0.12
2225	0.12
2229	0.13
2344	0.13
2365	0.14
2411	0.14
2420	0.15
2424	0.15
2435	0.16
2479	0.16
2511	0.17
2523	0.18
2525	0.19
2644	0.19
2650	0.2
2676	0.2
2684	0.21
2723	0.21
2740	0.22
2751	0.24
2804	0.24
2805	0.25
2866	0.26
2883	0.27
2929	0.28
2947	0.28
2952	0.29
3012	0.29
3014	0.3
3074	0.3
3082	0.32
3112	0.32
3120	0.33
3157	0.33
3161	0.34
3186	0.34
3205	0.35
3225	0.35
3230	0.36
3316	0.36
3320	0.37
3336	0.37
3339	0.39
3367	0.39
3368	0.4
3390	0.4
3394	0.41
3429	0.41
3448	0.42
3475.00000000001	0.43
3506	0.43
3507	0.44
3516	0.45
3602	0.45
3633	0.46
3636	0.47
3677	0.47
3688	0.49
3715	0.5
3720	0.5
3726	0.51
3783	0.51
3815	0.52
3821	0.52
3827	0.53
3833	0.53
3847	0.54
3949	0.54
3956	0.55
3968	0.55
3997	0.56
4024	0.56
4100	0.57
4120	0.57
4123	0.58
4133	0.59
4138	0.59
4150	0.6
4234	0.6
4252.00000000001	0.61
4318.00000000001	0.61
4358	0.63
4364	0.63
4375	0.64
4410.00000000001	0.64
4429	0.65
4542.00000000001	0.65
4550	0.66
4562	0.66
4566	0.67
4597	0.67
4602	0.68
4730	0.68
4743	0.69
4793	0.69
4795	0.7
4811.00000000001	0.71
4945	0.71
5021	0.72
5063	0.72
5099	0.73
5112	0.74
5177.00000000001	0.75
5369	0.75
5421	0.76
5438.00000000001	0.77
5517	0.78
5715.00000000001	0.78
5717.00000000001	0.79
6537	0.79
6603	0.8
6905	0.8
7027	0.81
7179.00000000001	0.81
7190	0.82
7239.00000000001	0.82
7262.00000000001	0.83
7444	0.83
7445	0.84
7492.00000000001	0.85
7562.00000000001	0.85
7571	0.86
7870	0.86
7880.00000000001	0.87
7935.00000000001	0.87
7952.00000000001	0.88
8068.00000000001	0.88
8070	0.89
8171	0.89
8239.00000000001	0.9
8595	0.9
8634.00000000001	0.91
8645	0.91
8730	0.92
8910	0.93
9805	0.93
9882	0.94
11511	0.94
11545	0.95
11775	0.95
11915	0.96
12357	0.96
12453	0.97
14149	0.97
14202	0.98
22001	0.98
22033	0.99
40464	0.99
41015	1
188898.6	1

==> TeX/Tikz/Data/dictionary_learning_lambda001_prox/spectral_monotone.dat <==
379	0
1590	0
1620	0.00999999999999979
2154	0.00999999999999979
2156	0.0199999999999996
2161	0.0199999999999996
2186	0.0300000000000002
2257	0.0300000000000002
2303	0.0499999999999998
2333	0.0499999999999998
2338	0.0599999999999996
2525	0.0599999999999996
2537	0.0700000000000003
2584	0.0700000000000003
2617	0.0800000000000001
2929	0.0800000000000001
2940	0.0899999999999999
3014	0.0899999999999999
3074	0.0999999999999996
3120	0.0999999999999996
3137	0.11
3315	0.11
3316	0.12
3320	0.12
3336	0.13
3596	0.13
3597	0.14
3602	0.15
3634.00000000001	0.15
3636	0.16
3715	0.16
3720	0.17
3815	0.17
3821	0.18
3938	0.18
3942.00000000001	0.19
3963	0.19
3968	0.2
3997	0.2
4018	0.21
4023	0.22
4024	0.23
4113	0.23
4123	0.24
4150	0.24
4162	0.25
4215	0.25
4234	0.26
4252.00000000001	0.26
4270	0.27
4375	0.27
4388	0.28
4410.00000000001	0.29
4486	0.29
4525	0.3
4574	0.3
4577	0.31
4602	0.31
4611	0.32
4658	0.33
4877	0.33
4897	0.34
4945	0.35
5021	0.36
5054	0.36
5063	0.37
5265	0.37
5301.00000000001	0.38
5363	0.39
5369	0.4
5517	0.4
5635	0.41
5717.00000000001	0.41
5745	0.42
5769.00000000001	0.42
5785.00000000001	0.43
5792	0.44
5984	0.44
5988.00000000001	0.45
6044.00000000001	0.45
6079.00000000001	0.46
6097	0.47
6100	0.48
6248	0.48
6260	0.49
6342.00000000001	0.49
6431.00000000001	0.5
6512.00000000001	0.5
6537	0.51
6634.00000000001	0.51
6664.00000000001	0.52
6683	0.52
6691	0.53
6715.00000000001	0.53
6719	0.54
7027	0.54
7033	0.55
7081.00000000001	0.55
7091.00000000001	0.56
7142	0.56
7165	0.57
7207.00000000001	0.57
7215	0.58
7239.00000000001	0.59
7262.00000000001	0.59
7311	0.6
7324	0.61
7428	0.61
7445	0.62
7517	0.62
7562.00000000001	0.63
7571	0.63
7641	0.64
7732	0.64
7850	0.65
7870	0.66
7987.00000000001	0.66
8070	0.67
8171	0.68
8515.00000000001	0.68
8564	0.69
9058.00000000001	0.69
9145	0.7
9155.00000000001	0.7
9211.00000000001	0.71
9226	0.72
9265.00000000001	0.72
9299.00000000001	0.73
9334	0.73
9358.00000000001	0.74
9521	0.74
9563	0.75
9733	0.77
9780.00000000001	0.77
9805	0.78
10100	0.78
10186	0.79
10211	0.8
10408	0.8
10518	0.81
10632	0.81
10757	0.82
10763	0.83
10852	0.83
11054	0.84
11545	0.84
11563	0.86
11950	0.86
11999	0.87
12279	0.87
12357	0.88
12473	0.88
12578	0.89
12794	0.89
12797	0.9
12885	0.91
14202	0.91
14351	0.92
15059	0.92
15119	0.93
15280	0.93
15361	0.94
16026	0.94
16069	0.95
16296	0.96
17568	0.96
18321	0.97
27943	0.97
28884	0.98
32556	0.98
32616	0.99
39323	0.99
40464	1
188898.6	1
